Accelerated MRI with Un-trained Neural Networks

Convolutional Neural Networks (CNNs) are highly effective for image reconstruction problems. Typically, CNNs are trained on large amounts of training images. Recently, however, un-trained CNNs such as the Deep Image Prior and Deep Decoder have achieved excellent performance for image reconstruction problems such as denoising and inpainting, \emph{without using any training data}. Motivated by this development, we address the reconstruction problem arising in accelerated MRI with un-trained neural networks. We propose a highly optimized un-trained recovery approach based on a variation of the Deep Decoder and show that it significantly outperforms other un-trained methods, in particular sparsity-based classical compressed sensing methods and naive applications of un-trained neural networks. We also compare performance (both in terms of reconstruction accuracy and computational cost) in an ideal setup for trained methods, specifically on the fastMRI dataset, where the training and test data come from the same distribution. We find that our un-trained algorithm achieves similar performance to a baseline trained neural network, but a state-of-the-art trained network outperforms the un-trained one. Finally, we perform a comparison on a non-ideal setup where the train and test distributions are slightly different, and find that our un-trained method achieves similar performance to a state-of-the-art accelerated MRI reconstruction method.

==> 00README.txt <==
nohypertex

==> files/adam_adag_avg.csv <==
0.000000000000000000e+00	4.790952148437500000e+03	2.819627929687500000e+03	6.227170467376708984e+00	6.638441562652587891e+00	6.918823242187500000e+00	7.485927104949951172e+00	7.530179977416992188e+00	5.939994335174560547e+00	3.334785699844360352e+00	6.148065185546875000e+02	7.830206298828125000e+02	4.951120018959045410e-01	3.500231206417083740e-01	7.435499429702758789e-01	2.818839550018310547e-01	7.621372938156127930e-01	2.529850006103515625e-01	3.237904071807861328e+00	4.948836000000000000e+06	2.808751250000000000e+06	8.886302947998046875e+01	7.871369171142578125e+01	1.089622192382812500e+02	8.560073089599609375e+01	9.795358276367187500e+01	1.596751861572265625e+02	4.747437667846679688e+01	9.360552500000000000e+05	1.181397250000000000e+06	5.568952941894531250e+01	9.384610176086425781e+00	3.702846145629882812e+01	1.407005214691162109e+01	3.513156127929687500e+01	1.180588073730468750e+02	3.497180175781250000e+01
1.004016064257028120e+03	3.737267333984375000e+03	1.957355690002441406e+01	9.158034324645996094e+00	1.007523059844970703e+01	1.070110034942626953e+01	1.093170547485351562e+01	1.007120037078857422e+01	6.775523662567138672e+00	6.573565602302551270e-01	1.047916015625000000e+03	3.018787145614624023e+00	1.579337120056152344e+00	1.744373798370361328e+00	1.829854488372802734e+00	1.731993317604064941e+00	1.288172006607055664e+00	6.007114052772521973e-01	6.945604830980300903e-02	3.920134750000000000e+06	9.634698867797851562e+00	2.954064607620239258e+00	3.327658414840698242e+00	3.601155996322631836e+00	3.641798019409179688e+00	3.389010190963745117e+00	3.241809844970703125e+00	2.294257283210754395e-01	6.904366250000000000e+05	1.671836972236633301e+00	2.922241687774658203e-01	2.824759185314178467e-01	2.826499044895172119e-01	3.358072340488433838e-01	2.843719124794006348e-01	1.754890084266662598e-01	1.985753886401653290e-02
2.008032128514056240e+03	3.748623779296875000e+03	3.160581970214843750e+01	1.550904178619384766e+01	1.689021873474121094e+01	1.837599372863769531e+01	1.950945091247558594e+01	1.856194877624511719e+01	1.265888595581054688e+01	8.745549321174621582e-01	1.047843261718750000e+03	5.666367530822753906e+00	2.896749973297119141e+00	3.143707513809204102e+00	3.263650655746459961e+00	3.225291252136230469e+00	2.473503112792968750e+00	1.131480455398559570e+00	1.064838096499443054e-01	3.920134750000000000e+06	7.937403202056884766e+00	2.728907346725463867e+00	3.137090921401977539e+00	3.469549894332885742e+00	3.551304817199707031e+00	3.336556196212768555e+00	3.195351362228393555e+00	2.250091880559921265e-01	6.904366250000000000e+05	1.473065376281738281e+00	3.128153383731842041e-01	3.034847378730773926e-01	2.936134636402130127e-01	3.397805094718933105e-01	2.879832386970520020e-01	1.846714615821838379e-01	2.018935047090053558e-02
3.012048192771084359e+03	3.765059326171875000e+03	5.060670471191406250e+01	2.469001197814941406e+01	2.634762763977050781e+01	2.868916130065917969e+01	3.128339385986328125e+01	3.074449348449707031e+01	2.127298355102539062e+01	1.093076229095458984e+00	1.047695678710937500e+03	9.113955497741699219e+00	4.779716491699218750e+00	5.153958320617675781e+00	5.271138668060302734e+00	5.189531803131103516e+00	4.136302947998046875e+00	1.947799205780029297e+00	1.460854113101959229e-01	3.920134750000000000e+06	7.098265171051025391e+00	2.569995641708374023e+00	2.994299888610839844e+00	3.376719236373901367e+00	3.486896276473999023e+00	3.301536798477172852e+00	3.167536973953247070e+00	2.224804311990737915e-01	6.904366875000000000e+05	1.382127761840820312e+00	3.267282545566558838e-01	3.240961730480194092e-01	3.024487793445587158e-01	3.405134677886962891e-01	2.908478975296020508e-01	1.889855116605758667e-01	2.046053856611251831e-02
4.016064257028112479e+03	3.790037841796875000e+03	7.771933746337890625e+01	3.735452651977539062e+01	3.880078887939453125e+01	4.204175949096679688e+01	4.684540176391601562e+01	4.815836715698242188e+01	3.415467834472656250e+01	1.332212090492248535e+00	1.046918334960937500e+03	1.408039093017578125e+01	7.519727706909179688e+00	7.688030719757080078e+00	7.436621189117431641e+00	7.073028087615966797e+00	5.924969673156738281e+00	2.882295608520507812e+00	1.563604623079299927e-01	3.920134750000000000e+06	6.443938732147216797e+00	2.432246446609497070e+00	2.863181114196777344e+00	3.291559934616088867e+00	3.430859804153442383e+00	3.271706581115722656e+00	3.144287109375000000e+00	2.205143123865127563e-01	6.904366250000000000e+05	1.286911249160766602e+00	3.381054699420928955e-01	3.412446081638336182e-01	3.104933798313140869e-01	3.435484170913696289e-01	2.939281761646270752e-01	1.923873871564865112e-01	2.066253870725631714e-02
5.020080321285140599e+03	3.829597412109375000e+03	1.221727294921875000e+02	5.691369247436523438e+01	5.747857284545898438e+01	6.159031677246093750e+01	6.938450622558593750e+01	7.401946258544921875e+01	5.395440673828125000e+01	1.673135161399841309e+00	1.046565063476562500e+03	2.312792205810546875e+01	1.260680294036865234e+01	1.317090702056884766e+01	1.283452606201171875e+01	1.224317550659179688e+01	1.011715412139892578e+01	4.877587318420410156e+00	2.633011043071746826e-01	3.920134750000000000e+06	5.889659404754638672e+00	2.310283899307250977e+00	2.745244741439819336e+00	3.204940080642700195e+00	3.376120328903198242e+00	3.242996454238891602e+00	3.123557090759277344e+00	2.187613397836685181e-01	6.904366250000000000e+05	1.138405084609985352e+00	3.337498307228088379e-01	3.428047299385070801e-01	3.138081133365631104e-01	3.429062962532043457e-01	2.943821251392364502e-01	1.937038600444793701e-01	2.065681107342243195e-02
6.024096385542168719e+03	3.891897216796875000e+03	1.939297027587890625e+02	8.717722320556640625e+01	8.408005523681640625e+01	8.885155487060546875e+01	1.012123489379882812e+02	1.118177566528320312e+02	8.416587829589843750e+01	2.106033325195312500e+00	1.045157226562500000e+03	3.437261199951171875e+01	1.874909782409667969e+01	1.796382713317871094e+01	1.637870216369628906e+01	1.597718429565429688e+01	1.398389053344726562e+01	7.318234920501708984e+00	3.119100630283355713e-01	3.920134750000000000e+06	5.493784427642822266e+00	2.210341691970825195e+00	2.635246038436889648e+00	3.120352506637573242e+00	3.323188066482543945e+00	3.215227127075195312e+00	3.105451822280883789e+00	2.173530310392379761e-01	6.904367500000000000e+05	1.078860402107238770e+00	3.381040096282958984e-01	3.527683317661285400e-01	3.211820125579833984e-01	3.441234529018402100e-01	2.956418097019195557e-01	1.948858052492141724e-01	2.068073675036430359e-02
7.028112449799196838e+03	3.988860107421875000e+03	2.975115051269531250e+02	1.276879501342773438e+02	1.136186904907226562e+02	1.188228149414062500e+02	1.357859649658203125e+02	1.573927459716796875e+02	1.254906234741210938e+02	2.440343618392944336e+00	1.043707763671875000e+03	5.166875839233398438e+01	2.748684310913085938e+01	2.421941375732421875e+01	2.122421455383300781e+01	2.201188850402832031e+01	2.201920127868652344e+01	1.129832744598388672e+01	3.545497953891754150e-01	3.920134750000000000e+06	5.228809356689453125e+00	2.140907287597656250e+00	2.554753065109252930e+00	3.055784225463867188e+00	3.283306121826171875e+00	3.194645166397094727e+00	3.092150449752807617e+00	2.163686603307723999e-01	6.904367500000000000e+05	9.912597537040710449e-01	3.287684619426727295e-01	3.477287888526916504e-01	3.213247060775756836e-01	3.453731834888458252e-01	2.961988449096679688e-01	1.938343644142150879e-01	2.065952681005001068e-02
8.032128514056224958e+03	4.142377441406250000e+03	4.553197326660156250e+02	1.880325775146484375e+02	1.524674835205078125e+02	1.551737365722656250e+02	1.776943359375000000e+02	2.152008819580078125e+02	1.842457275390625000e+02	3.014306068420410156e+00	1.041031494140625000e+03	8.531563568115234375e+01	4.509506607055664062e+01	3.354246520996093750e+01	2.699574089050292969e+01	2.758901214599609375e+01	2.894970321655273438e+01	1.521607208251953125e+01	3.881961703300476074e-01	3.920134750000000000e+06	5.013737201690673828e+00	2.075883865356445312e+00	2.472240447998046875e+00	2.986045122146606445e+00	3.239975214004516602e+00	3.171165227890014648e+00	3.077817916870117188e+00	2.153362184762954712e-01	6.904366875000000000e+05	9.218418598175048828e-01	3.126376867294311523e-01	3.358405530452728271e-01	3.130243122577667236e-01	3.400103151798248291e-01	2.955858409404754639e-01	1.923177242279052734e-01	2.043633162975311279e-02
9.036144578313253078e+03	4.382701660156250000e+03	6.971867065429687500e+02	2.766229553222656250e+02	2.010238037109375000e+02	1.981630401611328125e+02	2.246620483398437500e+02	2.808695373535156250e+02	2.647513122558593750e+02	3.699502229690551758e+00	1.038452758789062500e+03	1.472985229492187500e+02	7.354804992675781250e+01	4.775590896606445312e+01	3.698408889770507812e+01	3.749811935424804688e+01	4.193564987182617188e+01	1.981771087646484375e+01	4.713180065155029297e-01	3.920134750000000000e+06	4.801364898681640625e+00	2.013915300369262695e+00	2.391617298126220703e+00	2.912488937377929688e+00	3.194393873214721680e+00	3.144987106323242188e+00	3.063293218612670898e+00	2.143289297819137573e-01	6.904366875000000000e+05	8.985822200775146484e-01	3.157360851764678955e-01	3.412091732025146484e-01	3.235431909561157227e-01	3.447901010513305664e-01	2.992219626903533936e-01	1.953467577695846558e-01	2.034154534339904785e-02
1.004016064257028120e+04	4.759036621093750000e+03	1.030310546875000000e+03	3.837487792968750000e+02	2.484563446044921875e+02	2.384297943115234375e+02	2.656955261230468750e+02	3.340964965820312500e+02	3.354842224121093750e+02	4.174555301666259766e+00	1.035621582031250000e+03	2.499144897460937500e+02	1.215843734741210938e+02	6.832054901123046875e+01	5.603874969482421875e+01	6.167288589477539062e+01	8.881528472900390625e+01	9.423641967773437500e+01	1.304624199867248535e+00	3.920134250000000000e+06	4.608140468597412109e+00	1.957381606101989746e+00	2.316145181655883789e+00	2.843281745910644531e+00	3.150421380996704102e+00	3.120340585708618164e+00	3.049692869186401367e+00	2.134667485952377319e-01	6.904366250000000000e+05	8.545030951499938965e-01	3.146643042564392090e-01	3.417713344097137451e-01	3.335517644882202148e-01	3.514948487281799316e-01	3.036511242389678955e-01	1.972232758998870850e-01	2.025894075632095337e-02
1.104417670682730932e+04	5.346257324218750000e+03	1.592622436523437500e+03	5.777359008789062500e+02	3.303597717285156250e+02	3.063694763183593750e+02	3.310184020996093750e+02	4.258022766113281250e+02	4.645636291503906250e+02	5.184896945953369141e+00	1.032823852539062500e+03	3.914161987304687500e+02	1.873972930908203125e+02	8.572980499267578125e+01	6.671566009521484375e+01	6.605570983886718750e+01	9.753812408447265625e+01	1.231403884887695312e+02	1.437476515769958496e+00	3.920134250000000000e+06	4.444592475891113281e+00	1.903608441352844238e+00	2.243303060531616211e+00	2.775781631469726562e+00	3.103756189346313477e+00	3.094209432601928711e+00	3.036260366439819336e+00	2.126240879297256470e-01	6.904365625000000000e+05	8.036139011383056641e-01	3.024590015411376953e-01	3.295717835426330566e-01	3.320439755916595459e-01	3.458802402019500732e-01	3.030166625976562500e-01	1.973921358585357666e-01	2.009593881666660309e-02
1.204819277108433744e+04	6.244148437500000000e+03	2.385207763671875000e+03	8.482664184570312500e+02	4.214092712402343750e+02	3.680299377441406250e+02	3.820040588378906250e+02	5.001620178222656250e+02	6.090736083984375000e+02	6.329592227935791016e+00	1.024370849609375000e+03	5.742667846679687500e+02	2.475478363037109375e+02	9.354026031494140625e+01	5.840435791015625000e+01	5.521518707275390625e+01	8.569040679931640625e+01	1.549167480468750000e+02	1.541707515716552734e+00	3.920134250000000000e+06	4.354424953460693359e+00	1.870857238769531250e+00	2.195362806320190430e+00	2.730229377746582031e+00	3.074417114257812500e+00	3.077133893966674805e+00	3.027487516403198242e+00	2.120738178491592407e-01	6.904365000000000000e+05	7.809928059577941895e-01	2.974190711975097656e-01	3.251667022705078125e-01	3.320113420486450195e-01	3.460448384284973145e-01	3.038189113140106201e-01	1.975144594907760620e-01	2.003370970487594604e-02
1.305220883534136556e+04	7.613248535156250000e+03	3.509382812500000000e+03	1.199930053710937500e+03	5.402191772460937500e+02	4.402096252441406250e+02	4.449306945800781250e+02	5.857117309570312500e+02	7.739514770507812500e+02	7.732497692108154297e+00	1.026220581054687500e+03	8.249575195312500000e+02	3.334351196289062500e+02	1.390351867675781250e+02	7.561770629882812500e+01	6.370541000366210938e+01	1.074362716674804688e+02	2.007238922119140625e+02	1.766745805740356445e+00	3.920134250000000000e+06	4.273046970367431641e+00	1.841379761695861816e+00	2.152892351150512695e+00	2.688713073730468750e+00	3.046280622482299805e+00	3.060406446456909180e+00	3.018801450729370117e+00	2.115391343832015991e-01	6.904365000000000000e+05	7.499848604202270508e-01	2.901923954486846924e-01	3.154824376106262207e-01	3.271087110042572021e-01	3.434558212757110596e-01	3.026784062385559082e-01	1.960480511188507080e-01	1.992103271186351776e-02
1.405622489959839368e+04	9.659416992187500000e+03	5.046297851562500000e+03	1.691187500000000000e+03	6.842067260742187500e+02	5.158724365234375000e+02	4.977203674316406250e+02	6.565847167968750000e+02	9.433626098632812500e+02	9.261092185974121094e+00	1.039976318359375000e+03	9.812611694335937500e+02	3.577974853515625000e+02	1.773438262939453125e+02	7.782812500000000000e+01	3.936496734619140625e+01	8.110530090332031250e+01	2.117015838623046875e+02	1.925913453102111816e+00	3.920134250000000000e+06	4.113402366638183594e+00	1.799536705017089844e+00	2.096714258193969727e+00	2.633160829544067383e+00	3.008332252502441406e+00	3.038785219192504883e+00	3.007738828659057617e+00	2.108329087495803833e-01	6.904365000000000000e+05	6.870661377906799316e-01	2.802011072635650635e-01	3.008639216423034668e-01	3.191480934619903564e-01	3.388143479824066162e-01	2.998563945293426514e-01	1.934397071599960327e-01	1.973485760390758514e-02
1.506024096385542180e+04	1.265682714843750000e+04	7.239285644531250000e+03	2.413091552734375000e+03	8.489111328125000000e+02	5.907337036132812500e+02	5.544221801757812500e+02	7.174371948242187500e+02	1.128643310546875000e+03	1.112009429931640625e+01	1.100325683593750000e+03	1.450146240234375000e+03	4.978624877929687500e+02	2.587168884277343750e+02	1.248386306762695312e+02	7.952770996093750000e+01	1.173813934326171875e+02	2.917999572753906250e+02	2.249810695648193359e+00	3.920134000000000000e+06	4.043923854827880859e+00	1.768204331398010254e+00	2.053053617477416992e+00	2.588728904724121094e+00	2.977690935134887695e+00	3.020601272583007812e+00	2.998769044876098633e+00	2.103208303451538086e-01	6.904365000000000000e+05	6.813129782676696777e-01	2.760116755962371826e-01	2.955211102962493896e-01	3.164125084877014160e-01	3.360108435153961182e-01	2.986787259578704834e-01	1.940013617277145386e-01	1.971955038607120514e-02
1.606425702811244992e+04	1.688458789062500000e+04	1.025095703125000000e+04	3.269112304687500000e+03	1.059165405273437500e+03	6.876871948242187500e+02	6.317114257812500000e+02	8.077145385742187500e+02	1.352885864257812500e+03	1.345419597625732422e+01	1.227406494140625000e+03	2.101580810546875000e+03	6.822105712890625000e+02	3.555566101074218750e+02	1.113864288330078125e+02	9.272118377685546875e+01	1.258892135620117188e+02	3.270016479492187500e+02	2.689088821411132812e+00	3.920134000000000000e+06	3.986296892166137695e+00	1.738163471221923828e+00	2.007898569107055664e+00	2.541368961334228516e+00	2.945565223693847656e+00	3.001520156860351562e+00	2.989441156387329102e+00	2.097823768854141235e-01	6.904365000000000000e+05	6.785295605659484863e-01	2.708620429039001465e-01	2.903491556644439697e-01	3.100535571575164795e-01	3.317741751670837402e-01	2.959076166152954102e-01	1.942534297704696655e-01	1.970986276865005493e-02
1.706827309236947622e+04	2.255875195312500000e+04	1.378480175781250000e+04	4.259395019531250000e+03	1.273900390625000000e+03	7.426621093750000000e+02	6.754539794921875000e+02	8.678960571289062500e+02	1.534933593750000000e+03	1.589152622222900391e+01	1.428038208007812500e+03	2.750469970703125000e+03	1.015500549316406250e+03	4.759073486328125000e+02	1.379393157958984375e+02	1.184928665161132812e+02	1.714644012451171875e+02	4.104691162109375000e+02	3.235663890838623047e+00	3.908576000000000000e+06	3.936349153518676758e+00	1.711498856544494629e+00	1.967129588127136230e+00	2.499293088912963867e+00	2.916242837905883789e+00	2.983303308486938477e+00	2.980672836303710938e+00	2.092474251985549927e-01	7.143307500000000000e+05	6.926735043525695801e-01	2.755562365055084229e-01	2.977139353752136230e-01	3.185163736343383789e-01	3.366010487079620361e-01	2.993660271167755127e-01	1.968352198600769043e-01	1.976218819618225098e-02
1.807228915662650616e+04	2.974379101562500000e+04	1.812710742187500000e+04	5.401856933593750000e+03	1.512678588867187500e+03	8.347741699218750000e+02	7.398937377929687500e+02	9.190822143554687500e+02	1.714551269531250000e+03	1.900062751770019531e+01	1.714561279296875000e+03	3.602917724609375000e+03	1.111291015625000000e+03	5.357230834960937500e+02	1.101933059692382812e+02	1.206544265747070312e+02	1.212234420776367188e+02	3.681306152343750000e+02	3.490223884582519531e+00	3.908576000000000000e+06	3.901358842849731445e+00	1.689403653144836426e+00	1.932658195495605469e+00	2.462386846542358398e+00	2.889280080795288086e+00	2.967542648315429688e+00	2.973308801651000977e+00	2.088060230016708374e-01	7.143307500000000000e+05	6.710043549537658691e-01	2.647649049758911133e-01	2.876416444778442383e-01	3.089337944984436035e-01	3.302769362926483154e-01	2.983119785785675049e-01	1.968513876199722290e-01	1.961203850805759430e-02
1.907630522088353246e+04	3.814887109375000000e+04	2.288082031250000000e+04	6.297361816406250000e+03	1.711209594726562500e+03	9.093861694335937500e+02	7.929072265625000000e+02	9.328896484375000000e+02	1.851779174804687500e+03	2.206714630126953125e+01	2.050081054687500000e+03	4.523889160156250000e+03	1.578656372070312500e+03	7.276956176757812500e+02	1.355702056884765625e+02	1.332120361328125000e+02	1.436705017089843750e+02	4.872756347656250000e+02	3.971797704696655273e+00	3.908576000000000000e+06	3.867830514907836914e+00	1.670588135719299316e+00	1.900656700134277344e+00	2.429193258285522461e+00	2.865753173828125000e+00	2.953446388244628906e+00	2.966570138931274414e+00	2.084368020296096802e-01	7.143307500000000000e+05	6.585598587989807129e-01	2.597869634628295898e-01	2.813538610935211182e-01	3.035111725330352783e-01	3.264296948909759521e-01	2.964841127395629883e-01	1.958810240030288696e-01	1.956338249146938324e-02
2.008032128514056240e+04	4.719289453125000000e+04	2.782320898437500000e+04	7.418188964843750000e+03	1.988741333007812500e+03	1.051741577148437500e+03	9.009529418945312500e+02	1.016711364746093750e+03	2.079791992187500000e+03	2.608651161193847656e+01	2.428365966796875000e+03	5.949365234375000000e+03	1.715205200195312500e+03	8.216431884765625000e+02	2.510792694091796875e+02	2.362869720458984375e+02	2.007603454589843750e+02	5.708995361328125000e+02	4.731241226196289062e+00	3.908576000000000000e+06	3.837815999984741211e+00	1.651777386665344238e+00	1.869588971138000488e+00	2.397251844406127930e+00	2.842999696731567383e+00	2.939062833786010742e+00	2.960007429122924805e+00	2.080886960029602051e-01	7.143307500000000000e+05	6.433267593383789062e-01	2.531379759311676025e-01	2.766543924808502197e-01	2.996512651443481445e-01	3.228104710578918457e-01	2.955025136470794678e-01	1.953290402889251709e-01	1.948766969144344330e-02
2.108433734939758870e+04	5.606104296875000000e+04	3.279721093750000000e+04	9.085812500000000000e+03	2.371071044921875000e+03	1.222509643554687500e+03	1.025559814453125000e+03	1.118263061523437500e+03	2.364554931640625000e+03	3.053332519531250000e+01	2.804463134765625000e+03	6.677685058593750000e+03	2.026133544921875000e+03	1.081415527343750000e+03	2.543303680419921875e+02	2.866056213378906250e+02	2.196156005859375000e+02	7.112542724609375000e+02	4.784766674041748047e+00	3.908576000000000000e+06	3.805289506912231445e+00	1.631898880004882812e+00	1.837046027183532715e+00	2.363307476043701172e+00	2.818510055541992188e+00	2.923096895217895508e+00	2.952599763870239258e+00	2.077096700668334961e-01	7.143307500000000000e+05	6.400218009948730469e-01	2.529189884662628174e-01	2.772558033466339111e-01	3.022320568561553955e-01	3.249864876270294189e-01	2.978514432907104492e-01	1.963641345500946045e-01	1.944168843328952789e-02
2.208835341365461863e+04	6.402361328125000000e+04	3.707907421875000000e+04	1.018001660156250000e+04	2.563233886718750000e+03	1.277972778320312500e+03	9.787485961914062500e+02	1.121586669921875000e+03	2.431751708984375000e+03	3.394345855712890625e+01	3.118537597656250000e+03	7.251555175781250000e+03	2.264483398437500000e+03	1.257167358398437500e+03	2.473612823486328125e+02	1.707359771728515625e+02	1.953673095703125000e+02	8.325266723632812500e+02	5.509416103363037109e+00	3.908576000000000000e+06	3.770644903182983398e+00	1.615451335906982422e+00	1.810041546821594238e+00	2.334673643112182617e+00	2.796355247497558594e+00	2.909117698669433594e+00	2.945984601974487305e+00	2.073668390512466431e-01	7.143307500000000000e+05	6.291529536247253418e-01	2.498040050268173218e-01	2.737903594970703125e-01	3.012569546699523926e-01	3.247656524181365967e-01	2.985409498214721680e-01	1.959787607192993164e-01	1.940559037029743195e-02
2.309236947791164494e+04	7.066577343750000000e+04	4.050989453125000000e+04	1.148293261718750000e+04	2.876015869140625000e+03	1.308212890625000000e+03	1.001894287109375000e+03	1.101330932617187500e+03	2.442713623046875000e+03	3.806054687500000000e+01	3.356931396484375000e+03	7.947407714843750000e+03	2.734413818359375000e+03	1.477513427734375000e+03	3.557857971191406250e+02	2.123959960937500000e+02	2.065356597900390625e+02	7.476636352539062500e+02	5.478934764862060547e+00	3.908576000000000000e+06	3.739062547683715820e+00	1.600397944450378418e+00	1.786002516746520996e+00	2.309092760086059570e+00	2.777344703674316406e+00	2.896429061889648438e+00	2.939780235290527344e+00	2.070212364196777344e-01	7.143307500000000000e+05	6.090370416641235352e-01	2.455766946077346802e-01	2.692112326622009277e-01	2.969971895217895508e-01	3.224983513355255127e-01	2.980762422084808350e-01	1.956805735826492310e-01	1.935337856411933899e-02
2.409638554216867487e+04	7.587765625000000000e+04	4.319149218750000000e+04	1.258270214843750000e+04	2.938143798828125000e+03	1.385378417968750000e+03	1.037570922851562500e+03	1.131529418945312500e+03	2.549849853515625000e+03	4.234524154663085938e+01	3.498434570312500000e+03	8.270168945312500000e+03	3.467177978515625000e+03	1.570392700195312500e+03	3.247586975097656250e+02	1.906030426025390625e+02	1.625271148681640625e+02	7.036983032226562500e+02	4.800068855285644531e+00	3.908576000000000000e+06	3.713715553283691406e+00	1.586091995239257812e+00	1.762351870536804199e+00	2.283753156661987305e+00	2.758355379104614258e+00	2.884148836135864258e+00	2.934003591537475586e+00	2.067143321037292480e-01	7.143307500000000000e+05	6.067915558815002441e-01	2.448759078979492188e-01	2.681985497474670410e-01	2.970067262649536133e-01	3.224394023418426514e-01	2.989169359207153320e-01	1.965916007757186890e-01	1.935624890029430389e-02


==> files/do_better.csv <==
1.000000000000000000e+00	3.176277777777777800e+01
2.000000000000000000e+00	3.225333333333333030e+01
3.000000000000000000e+00	3.242777777777777715e+01
4.000000000000000000e+00	3.253888888888889142e+01
5.000000000000000000e+00	3.259388888888888403e+01
6.000000000000000000e+00	3.262888888888888772e+01
7.000000000000000000e+00	3.266277777777776947e+01
8.000000000000000000e+00	3.268944444444444031e+01
9.000000000000000000e+00	3.270888888888888602e+01
1.000000000000000000e+01	3.271999999999999886e+01


==> files/growing_mulruns.csv <==
1.000000000000000000e+00	8.366500000000000048e-01	1.501867171223874621e-02
2.000000000000000000e+00	8.090899999999999759e-01	1.181265846454556019e-02
3.000000000000000000e+00	8.307700000000000085e-01	1.691035481591086215e-02
4.000000000000000000e+00	8.202700000000000546e-01	1.210223533071473970e-02


==> files/growing_mulruns1.csv <==
"1.000000000000000000e+00	8.366500000000000048e-01	1.501867171223874621e-02"
"2.000000000000000000e+00	8.090899999999999759e-01	1.181265846454556019e-02"
"3.000000000000000000e+00	8.307700000000000085e-01	1.691035481591086215e-02"


==> files/hists.csv <==
1.723351124383043498e-05	1.878400000000000000e+04	1.103045542549807578e-05	1.682500000000000000e+04	1.296846858167555183e-05	1.878400000000000000e+04	1.103045542549807578e-05	1.682500000000000000e+04	-1.264795541763305664e+00	1.878400000000000000e+04	-1.290207624435424805e+00	1.682500000000000000e+04	2.500000037252902985e-02	1.878400000000000000e+04	2.500000037252902985e-02	1.682500000000000000e+04
3.921701500075869262e-05	9.410000000000000000e+03	3.307501538074575365e-05	5.781000000000000000e+03	3.535549330990761518e-05	9.410000000000000000e+03	3.307501538074575365e-05	5.781000000000000000e+03	-9.712483882904052734e-01	9.410000000000000000e+03	-1.001150846481323242e+00	5.781000000000000000e+03	7.500000298023223877e-02	9.410000000000000000e+03	7.500000298023223877e-02	5.781000000000000000e+03
6.120052421465516090e-05	8.716000000000000000e+03	5.511957351700402796e-05	1.342700000000000000e+04	5.774252349510788918e-05	8.716000000000000000e+03	5.511957351700402796e-05	1.342700000000000000e+04	-6.777011156082153320e-01	8.716000000000000000e+03	-7.120942473411560059e-01	1.342700000000000000e+04	1.250000000000000000e-01	8.716000000000000000e+03	1.250000000000000000e-01	1.342700000000000000e+04
8.318402979057282209e-05	4.387000000000000000e+03	7.716413529124110937e-05	4.249000000000000000e+03	8.012955368030816317e-05	4.387000000000000000e+03	7.716413529124110937e-05	4.249000000000000000e+03	-3.841538429260253906e-01	4.387000000000000000e+03	-4.230375885963439941e-01	4.249000000000000000e+03	1.750000119209289551e-01	4.387000000000000000e+03	1.750000119209289551e-01	4.249000000000000000e+03
1.051675353664904833e-04	7.395000000000000000e+03	9.920868615154176950e-05	6.255000000000000000e+03	1.025165765895508230e-04	7.395000000000000000e+03	9.920868615154176950e-05	6.255000000000000000e+03	-9.060659259557723999e-02	7.395000000000000000e+03	-1.339809000492095947e-01	6.255000000000000000e+03	2.249999940395355225e-01	7.395000000000000000e+03	2.249999940395355225e-01	6.255000000000000000e+03
1.271510409424081445e-04	1.760400000000000000e+04	1.212532515637576580e-04	1.494100000000000000e+04	1.249035994987934828e-04	1.760400000000000000e+04	1.212532515637576580e-04	1.494100000000000000e+04	2.029406577348709106e-01	1.760400000000000000e+04	1.550757586956024170e-01	1.494100000000000000e+04	2.750000059604644775e-01	1.760400000000000000e+04	2.750000059604644775e-01	1.494100000000000000e+04
1.491345465183258057e-04	1.387400000000000000e+04	1.432978024240583181e-04	1.839100000000000000e+04	1.472906442359089851e-04	1.387400000000000000e+04	1.432978024240583181e-04	1.839100000000000000e+04	4.964879155158996582e-01	1.387400000000000000e+04	4.441324472427368164e-01	1.839100000000000000e+04	3.249999880790710449e-01	1.387400000000000000e+04	3.249999880790710449e-01	1.839100000000000000e+04
1.711180375423282385e-04	4.846000000000000000e+03	1.653423532843589783e-04	3.898000000000000000e+03	1.696776598691940308e-04	4.846000000000000000e+03	1.653423532843589783e-04	3.898000000000000000e+03	7.900351881980895996e-01	4.846000000000000000e+03	7.331891059875488281e-01	3.898000000000000000e+03	3.750000000000000000e-01	4.846000000000000000e+03	3.750000000000000000e-01	3.898000000000000000e+03
1.931015576701611280e-04	5.525000000000000000e+03	1.873869186965748668e-04	5.724000000000000000e+03	1.920646755024790764e-04	5.525000000000000000e+03	1.873869186965748668e-04	5.724000000000000000e+03	1.083582401275634766e+00	5.525000000000000000e+03	1.022245764732360840e+00	5.724000000000000000e+03	4.250000119209289551e-01	5.525000000000000000e+03	4.250000119209289551e-01	5.724000000000000000e+03
2.150850486941635609e-04	4.738000000000000000e+03	2.094314841087907553e-04	4.969000000000000000e+03	2.144517202395945787e-04	4.738000000000000000e+03	2.094314841087907553e-04	4.969000000000000000e+03	1.377129793167114258e+00	4.738000000000000000e+03	1.311302423477172852e+00	4.969000000000000000e+03	4.749999940395355225e-01	4.738000000000000000e+03	4.749999940395355225e-01	4.969000000000000000e+03
2.370685688219964504e-04	3.121000000000000000e+03	2.314760349690914154e-04	3.667000000000000000e+03	2.368387358728796244e-04	3.121000000000000000e+03	2.314760349690914154e-04	3.667000000000000000e+03	1.670676946640014648e+00	3.121000000000000000e+03	1.600359201431274414e+00	3.667000000000000000e+03	5.249999761581420898e-01	3.121000000000000000e+03	5.249999761581420898e-01	3.667000000000000000e+03
2.590520889498293400e-04	1.517000000000000000e+03	2.535205858293920755e-04	1.558000000000000000e+03	2.592257806099951267e-04	1.517000000000000000e+03	2.535205858293920755e-04	1.558000000000000000e+03	1.964224219322204590e+00	1.517000000000000000e+03	1.889415740966796875e+00	1.558000000000000000e+03	5.750000476837158203e-01	1.517000000000000000e+03	5.750000476837158203e-01	1.558000000000000000e+03
2.810355799738317728e-04	8.200000000000000000e+02	2.755651366896927357e-04	1.012000000000000000e+03	2.816127962432801723e-04	8.200000000000000000e+02	2.755651366896927357e-04	1.012000000000000000e+03	2.257771492004394531e+00	8.200000000000000000e+02	2.178472518920898438e+00	1.012000000000000000e+03	6.250000000000000000e-01	8.200000000000000000e+02	6.250000000000000000e-01	1.012000000000000000e+03
3.030190709978342056e-04	5.230000000000000000e+02	2.976097166538238525e-04	5.010000000000000000e+02	3.039998118765652180e-04	5.230000000000000000e+02	2.976097166538238525e-04	5.010000000000000000e+02	2.551318645477294922e+00	5.230000000000000000e+02	2.467529058456420898e+00	5.010000000000000000e+02	6.749999523162841797e-01	5.230000000000000000e+02	6.749999523162841797e-01	5.010000000000000000e+02
3.250025911256670952e-04	3.450000000000000000e+02	3.196542675141245127e-04	2.860000000000000000e+02	3.263868566136807203e-04	3.450000000000000000e+02	3.196542675141245127e-04	2.860000000000000000e+02	2.844865798950195312e+00	3.450000000000000000e+02	2.756585597991943359e+00	2.860000000000000000e+02	7.250000238418579102e-01	3.450000000000000000e+02	7.250000238418579102e-01	2.860000000000000000e+02
3.469861112534999847e-04	3.500000000000000000e+02	3.416988183744251728e-04	4.580000000000000000e+02	3.487738722469657660e-04	3.500000000000000000e+02	3.416988183744251728e-04	4.580000000000000000e+02	3.138413190841674805e+00	3.500000000000000000e+02	3.045642375946044922e+00	4.580000000000000000e+02	7.749999761581420898e-01	3.500000000000000000e+02	7.749999761581420898e-01	4.580000000000000000e+02
3.689696022775024176e-04	1.690000000000000000e+02	3.637433983385562897e-04	1.790000000000000000e+02	3.711609169840812683e-04	1.690000000000000000e+02	3.637433983385562897e-04	1.790000000000000000e+02	3.431960582733154297e+00	1.690000000000000000e+02	3.334699153900146484e+00	1.790000000000000000e+02	8.250000476837158203e-01	1.690000000000000000e+02	8.250000476837158203e-01	1.790000000000000000e+02
3.909530933015048504e-04	1.430000000000000000e+02	3.857879200950264931e-04	9.300000000000000000e+01	3.935479326173663139e-04	1.430000000000000000e+02	3.857879200950264931e-04	9.300000000000000000e+01	3.725507736206054688e+00	1.430000000000000000e+02	3.623755693435668945e+00	9.300000000000000000e+01	8.750000000000000000e-01	1.430000000000000000e+02	8.750000000000000000e-01	9.300000000000000000e+01
4.129366134293377399e-04	9.900000000000000000e+01	4.078325000591576099e-04	9.900000000000000000e+01	4.159349482506513596e-04	9.900000000000000000e+01	4.078325000591576099e-04	9.900000000000000000e+01	4.019054889678955078e+00	9.900000000000000000e+01	3.912812232971191406e+00	9.900000000000000000e+01	9.249999523162841797e-01	9.900000000000000000e+01	9.249999523162841797e-01	9.900000000000000000e+01
4.349201335571706295e-04	3.400000000000000000e+01	4.298770800232887268e-04	8.700000000000000000e+01	4.383219929877668619e-04	3.400000000000000000e+01	4.298770800232887268e-04	8.700000000000000000e+01	4.312602043151855469e+00	3.400000000000000000e+01	4.201869010925292969e+00	8.700000000000000000e+01	9.750000238418579102e-01	3.400000000000000000e+01	9.750000238418579102e-01	8.700000000000000000e+01


==> files/var.csv <==
8.261847761710163773e-01	9.467758536338806152e-01	8.170841227668071971e-01	3.092484431831161729e+01
8.445799896260162143e-01	9.441116452217102051e-01	8.184765426077086348e-01	3.079948428074958144e+01
8.900937867207281418e-01	9.669328927993774414e-01	8.465743188849811363e-01	3.320150064422286817e+01
8.460632029381259800e-01	9.533231854438781738e-01	8.231161544662636276e-01	3.149917698902011409e+01
8.419046931676470447e-01	9.532539248466491699e-01	8.264597548797971704e-01	3.156595085933231459e+01
8.353898915569835104e-01	9.512317180633544922e-01	8.176975879669309277e-01	3.140252400900704899e+01
8.823345685502984592e-01	9.615411162376403809e-01	8.366037716146816905e-01	3.273855405934191509e+01
8.618219919070300161e-01	9.605224132537841797e-01	8.311414836828067143e-01	3.235353997424167005e+01
8.650492558313276348e-01	9.591847658157348633e-01	8.289946391408362647e-01	3.249169031265476804e+01
8.855186940107134808e-01	9.666314721107482910e-01	8.531756617733541326e-01	3.332384666724350097e+01


==> files/width.csv <==
6.400000000000000000e+01	7.938277940339002470e-01	8.268241206816742128e-01	8.379546903577491657e-01
1.280000000000000000e+02	8.315159339604258903e-01	8.387051355159190758e-01	8.490311653829482053e-01
2.560000000000000000e+02	8.371419669156221488e-01	8.072360990702448502e-01	8.213349191330151511e-01
3.600000000000000000e+02	8.062455786371203192e-01	7.923364692911960550e-01	7.986669583401826422e-01
5.120000000000000000e+02	7.886566113319584126e-01	7.773557427927778596e-01	7.638001392436081227e-01

